Pattern Multiplication Underestimates the Sidelobe Level of a Planar Slotted-Waveguide Array by 1.1 to 2.8 dB Across a 2% Band

The standard shortcut in slotted-waveguide array design -- solve one radiating stick, multiply its embedded pattern by the array factor of the intended aperture distribution, and accept the product as the array pattern -- is tested against a full-wave solution of the same metal. For a 16x16-slot planar array in WR-90 synthesised to a -30 dB Taylor illumination, the shortcut underestimates the transverse-plane sidelobe level by 1.06 dB at the design frequency and by 2.22 and 2.84 dB at the edges of a 2% band: a spread of 1.78 dB, larger than the mid-band error itself. Every sidelobe figure carries +/-0.11 dB of mesh spread from a convergence study on the production geometry. The error is signed, is worst at the band edges where the design has least margin, and falls only from 1.58 dB to 1.06 dB when the aperture is doubled from eight sticks to sixteen, which identifies the edge elements as its source. The array was made analysable by a thirteen-point single-slot full-wave calibration: over the design's offset range the handbook closed form for resonant length moves 3.9 micrometres where the measurement moves 143.9 micrometres, and Stevenson's conductance is shown to overestimate by a nearly constant 5.16%.

==> ARXIV_SUBMISSION.txt <==
ARXIV SUBMISSION — what to paste into the web form
==================================================

UPLOAD:  arxiv_swa.tar.gz   (this directory)
         arXiv runs pdflatex.  swa_shortcut.bbl is included, so bibtex is
         not required.  IEEEtran.cls is in arXiv's TeX Live.

PRIMARY CATEGORY   eess.SP   (Signal Processing)
CROSS-LIST         physics.app-ph
                   ( antenna measurement / applied physics )

TITLE
Pattern Multiplication Underestimates the Sidelobe Level of a Planar Slotted-Waveguide Array by 1.1 to 2.8 dB Across a 2\,\% Band

ABSTRACT
The standard shortcut in slotted-waveguide array design---solve one radiating stick, multiply its embedded pattern by the array factor of the intended aperture distribution, and accept the product as the array pattern---is tested against a full-wave solution of the same metal. For a $1616$-slot planar array in WR-90 synthesised to a $-30$ dB Taylor illumination, the shortcut underestimates the transverse-plane sidelobe level by $1.06$ dB at the design frequency and by $2.22$ and $2.84$ dB at the edges of a 2\,\% band: a spread of $1.78$ dB, larger than the mid-band error itself. Every sidelobe figure carries $0.11$ dB of mesh spread from a convergence study on the production geometry. The error is signed, is worst at the band edges where the design has least margin, and falls only from $1.58$ dB to $1.06$ dB when the aperture is doubled from eight sticks to sixteen, which identifies the edge elements as its source. The array was made analysable by a thirteen-point single-slot full-wave calibration: over the design's offset range the handbook closed form for resonant length moves $3.9 $m where the measurement moves $143.9 $m, and Stevenson's conductance is shown to overestimate by a nearly constant $5.16$\,\%.

COMMENTS FIELD (suggested)
9 pages, 7 figures, 6 tables.  Full-wave results are CST transient-solver
solutions of the author's own sixteen-stick design; every sidelobe figure
carries the +/-0.11 dB mesh spread measured on the production geometry.

LICENCE
arXiv's default non-exclusive licence is fine.  Choose CC BY 4.0 only if you
want reuse without asking.

BEFORE YOU PRESS SUBMIT
- The bibliography carries author/title/venue/year only.  No DOIs, volumes or
  page ranges were invented.  Complete them if you want the references to
  resolve; arXiv will accept it either way.
- The claim is scoped to one array.  The abstract says so; keep it that way.
- The Acknowledgment carries the AI-assistance disclosure sentence.  Leave it.

